Non-locality of energy separating transformations for Dirac electrons in a magnetic field

We investigate a non-locality of Moss-Okninski transformation (MOT) used to separate positive and negative energy states in the 3+1 Dirac equation for relativistic electrons in the presence of a magnetic field. Properties of functional kernels generated by the MOT are analyzed and kernel non-localities are characterized by calculating their second moments parallel and perpendicular to the magnetic field. Transformed functions are described and investigated by computing their variances. It is shown that the non-locality of the energy-separating transformation in the direction parallel to the magnetic field is characterized by the Compton wavelength $\lambda_c=\hbar/mc$. In the plane transverse to magnetic field the non-locality depends both on magnetic radius $L=(\hbar/eB)^{1/2}$ and $\lambda_c$. The non-locality of MO transformation for the 2+1 Dirac equation is also considered.

==> Referee.txt <==
Referee report
Article ID:	A/424630/PAP
Title:	Non-locality of energy separating transformations for Dirac electrons in a magnetic field
 	
	First referee's report

The authors analyze the non-locality of Moss-Okninski transformations for 
separating positive and 
negative energy states in the Dirac equation for electrons in a magnetic field. 
They thoroughly study this situation obtaining useful information about the properties of 
positive- and negative-energy electrons and their wavepacket widths, as related to the 
Compton wavelength.

The topic of Dirac equation is currently arising much interest in mathematical physics, 
and it is also boosted by the recent experimental realizations in graphene, trapped ions and 
cold atoms of Dirac equation physics. This paper adds an interesting and exhaustive analysis 
of one kind of transformations useful for the analysis of positive or negative energy solutions, 
in the spirit of Foldy-Wouthuysen transformation.

In order to clarify further the paper, it would be interesting if the authors could comment on 
the situation in which the magnetic field is inhomogeneous: are the results expected to change much, 
e.g., for a magnetic field linear in the position? What about the recent relationship to exotic 
topological effects in Dirac equation under an inhomogeneous magnetic field? 
[e.g., Ref. [21] in the article]. 
Could this transformation be useful for better understanding this kind of situation? 
Moreover, if, instead of a magnetic field, one considers a static electric potential, 
like a step potential, would it be possible to apply similar techniques? 
perhaps this kind of analysis could be useful to shed more light on a prototypical 
Dirac equation phenomenon like Klein paradox, in which the interplay between 
positive and negative energy solutions plays a significant role.

If the authors follow my recommendations above, 
I could recommend this paper for publication in J Phys A. 

/*---------------------------------------------------------------------*/



Referee report
Article ID:	A/424630/PAP
Title:	Non-locality of energy separating transformations for Dirac electrons in a magnetic field
 	
	Second referee's report

The paper "Non-locality of energy separating transformations for Dirac electrons in a magnetic field" of Tomasz M Rusiny and Wlodek Zawadzki deals with application Moss-Okninski transformation to
the Dirac equation.


I have following remarks:

1) The formula (34) can be represented in one line.

2) The formulas (23), (39) are represented untidy and can not be read.

3) The consideration has some restriction, such consideration only one component of 
   electromagnetic field, magnetic field. I think that authors can be clear represented 
   the magnetic field dependence from coordinates variables $B_y=B_y(?,?,?)$ or 
   ask that $B_y=const$ near the words about the Landau representation.

4) Near the formula (15) there is the expression $s=\pm 1.$
   The expression can be understood such the spin $+1$ or $-1$, 
   corresponding to bosonic particles.
   As such the paper consider the Dirac electron and the electron is 
   fermionic particle with spin $+1/2,$ $-1/2$.


   I hope that it is misunderstanding related with designations and it can be clarified 
   by authors. In another case the paper must be rejected. 
